The Gromov-Hausdorff Distance Between Consecutive Spheres

We determine the Gromov-Hausdorff distance between consecutive unit round spheres equipped with their geodesic metrics. Put $\zeta_n:=\arccos(-\tfrac{1}{n+1}),$ the common geodesic distance between distinct vertices of a regular simplex with $n+2$ vertices inscribed in $\mathbb{S}^n$. We prove that $$ d_{\mathrm{GH}}(\mathbb{S}^n,\mathbb{S}^{n+1})=\frac{\zeta_n}{2} \qquad(n\geq1), $$ resolving a conjecture of Lim, M\'emoli, and Smith. All cases $n\geq4$ were previously open. This equality is established by explicitly constructing a family of correspondences $\mathcal R_n\subseteq \mathbb{S}^{n+1}\times \mathbb{S}^n$, whose distortion matches the known quantitative Borsuk-Ulam lower bound $\zeta_n$. We also introduce synchronized spherical joins and suspensions of correspondences and prove that the distortion of a join is exactly the maximum of the distortions of its factors. In particular, suspension preserves distortion. Applying these join and suspension operations to the optimal correspondences $\mathcal R_n$ yields new bounds for spheres of nonconsecutive dimensions, including $$ \lim_{m\to\infty} d_{\mathrm{GH}}\bigl(\mathbb{S}^m,\mathbb{S}^{m+d(m)}\bigr) = \frac{\pi}{4} \qquad\text{whenever } d(m)\geq1,\ \text{and }d(m)=o(m).$$

==> figures/canonical-gain-limit.dat <==
alpha lambda
0.000000000000 0.000000000000
0.002617993878 0.001847781664
0.005235987756 0.003688753625
0.007853981634 0.005522959733
0.010471975512 0.007350443467
0.013089969390 0.009171247942
0.015707963268 0.010985415912
0.018325957146 0.012792989772
0.020943951024 0.014594011564
0.023561944902 0.016388522978
0.026179938780 0.018176565355
0.028797932658 0.019958179694
0.031415926536 0.021733406652
0.034033920414 0.023502286545
0.036651914292 0.025264859360
0.039269908170 0.027021164748
0.041887902048 0.028771242032
0.044505895926 0.030515130213
0.047123889804 0.032252867965
0.049741883682 0.033984493647
0.052359877560 0.035710045299
0.054977871438 0.037429560649
0.057595865316 0.039143077114
0.060213859194 0.040850631804
0.062831853072 0.042552261523
0.065449846950 0.044248002776
0.068067840828 0.045937891767
0.070685834706 0.047621964404
0.073303828584 0.049300256301
0.075921822462 0.050972802781
0.078539816340 0.052639638882
0.081157810218 0.054300799351
0.083775804096 0.055956318657
0.086393797974 0.057606230986
0.089011791852 0.059250570247
0.091629785730 0.060889370073
0.094247779608 0.062522663824
0.096865773486 0.064150484592
0.099483767364 0.065772865198
0.102101761242 0.067389838199
0.104719755120 0.069001435888
0.107337748998 0.070607690299
0.109955742876 0.072208633205
0.112573736754 0.073804296124
0.115191730632 0.075394710321
0.117809724510 0.076979906808
0.120427718388 0.078559916347
0.123045712266 0.080134769454
0.125663706144 0.081704496400
0.128281700022 0.083269127211
0.130899693900 0.084828691675
0.133517687778 0.086383219338
0.136135681656 0.087932739513
0.138753675534 0.089477281275
0.141371669412 0.091016873469
0.143989663290 0.092551544706
0.146607657168 0.094081323373
0.149225651046 0.095606237625
0.151843644924 0.097126315397
0.154461638801 0.098641584399
0.157079632679 0.100152072119
0.159697626557 0.101657805828
0.162315620435 0.103158812578
0.164933614313 0.104655119208
0.167551608191 0.106146752340
0.170169602069 0.107633738388
0.172787595947 0.109116103552
0.175405589825 0.110593873827
0.178023583703 0.112067075000
0.180641577581 0.113535732653
0.183259571459 0.114999872165
0.185877565337 0.116459518714
0.188495559215 0.117914697278
0.191113553093 0.119365432637
0.193731546971 0.120811749372
0.196349540849 0.122253671874
0.198967534727 0.123691224335
0.201585528605 0.125124430760
0.204203522483 0.126553314961
0.206821516361 0.127977900561
0.209439510239 0.129398210997
0.212057504117 0.130814269520
0.214675497995 0.132226099197
0.217293491873 0.133633722910
0.219911485751 0.135037163364
0.222529479629 0.136436443080
0.225147473507 0.137831584402
0.227765467385 0.139222609498
0.230383461263 0.140609540357
0.233001455141 0.141992398798
0.235619449019 0.143371206463
0.238237442897 0.144745984825
0.240855436775 0.146116755186
0.243473430653 0.147483538679
0.246091424531 0.148846356268
0.248709418409 0.150205228752
0.251327412287 0.151560176764
0.253945406165 0.152911220774
0.256563400043 0.154258381089
0.259181393921 0.155601677853
0.261799387799 0.156941131052
0.264417381677 0.158276760511
0.267035375555 0.159608585899
0.269653369433 0.160936626727
0.272271363311 0.162260902351
0.274889357189 0.163581431972
0.277507351067 0.164898234637
0.280125344945 0.166211329243
0.282743338823 0.167520734535
0.285361332701 0.168826469108
0.287979326579 0.170128551407
0.290597320457 0.171426999731
0.293215314335 0.172721832231
0.295833308213 0.174013066912
0.298451302091 0.175300721637
0.301069295969 0.176584814122
0.303687289847 0.177865361943
0.306305283725 0.179142382532
0.308923277603 0.180415893182
0.311541271481 0.181685911045
0.314159265359 0.182952453137
0.316777259237 0.184215536334
0.319395253115 0.185475177374
0.322013246993 0.186731392863
0.324631240871 0.187984199269
0.327249234749 0.189233612927
0.329867228627 0.190479650039
0.332485222505 0.191722326674
0.335103216383 0.192961658770
0.337721210261 0.194197662136
0.340339204139 0.195430352450
0.342957198017 0.196659745262
0.345575191895 0.197885855992
0.348193185773 0.199108699935
0.350811179651 0.200328292260
0.353429173529 0.201544648010
0.356047167407 0.202757782103
0.358665161285 0.203967709334
0.361283155163 0.205174444374
0.363901149041 0.206378001772
0.366519142919 0.207578395957
0.369137136797 0.208775641235
0.371755130675 0.209969751794
0.374373124553 0.211160741701
0.376991118431 0.212348624907
0.379609112309 0.213533415242
0.382227106187 0.214715126422
0.384845100065 0.215893772045
0.387463093943 0.217069365595
0.390081087821 0.218241920438
0.392699081699 0.219411449829
0.395317075577 0.220577966908
0.397935069455 0.221741484703
0.400553063333 0.222902016127
0.403171057211 0.224059573986
0.405789051089 0.225214170972
0.408407044967 0.226365819666
0.411025038845 0.227514532543
0.413643032723 0.228660321965
0.416261026601 0.229803200188
0.418879020479 0.230943179359
0.421497014357 0.232080271520
0.424115008235 0.233214488604
0.426733002113 0.234345842438
0.429350995991 0.235474344746
0.431968989869 0.236600007145
0.434586983747 0.237722841148
0.437204977625 0.238842858165
0.439822971503 0.239960069502
0.442440965381 0.241074486364
0.445058959259 0.242186119852
0.447676953137 0.243294980967
0.450294947015 0.244401080607
0.452912940893 0.245504429573
0.455530934771 0.246605038562
0.458148928649 0.247702918174
0.460766922527 0.248798078910
0.463384916404 0.249890531172
0.466002910282 0.250980285264
0.468620904160 0.252067351392
0.471238898038 0.253151739667
0.473856891916 0.254233460101
0.476474885794 0.255312522611
0.479092879672 0.256388937020
0.481710873550 0.257462713053
0.484328867428 0.258533860341
0.486946861306 0.259602388423
0.489564855184 0.260668306742
0.492182849062 0.261731624648
0.494800842940 0.262792351399
0.497418836818 0.263850496159
0.500036830696 0.264906068001
0.502654824574 0.265959075906
0.505272818452 0.267009528763
0.507890812330 0.268057435371
0.510508806208 0.269102804439
0.513126800086 0.270145644585
0.515744793964 0.271185964337
0.518362787842 0.272223772135
0.520980781720 0.273259076328
0.523598775598 0.274291885177
0.526216769476 0.275322206858
0.528834763354 0.276350049454
0.531452757232 0.277375420964
0.534070751110 0.278398329298
0.536688744988 0.279418782281
0.539306738866 0.280436787650
0.541924732744 0.281452353056
0.544542726622 0.282465486065
0.547160720500 0.283476194157
0.549778714378 0.284484484728
0.552396708256 0.285490365086
0.555014702134 0.286493842458
0.557632696012 0.287494923985
0.560250689890 0.288493616725
0.562868683768 0.289489927651
0.565486677646 0.290483863654
0.568104671524 0.291475431542
0.570722665402 0.292464638039
0.573340659280 0.293451489789
0.575958653158 0.294435993351
0.578576647036 0.295418155203
0.581194640914 0.296397981744
0.583812634792 0.297375479287
0.586430628670 0.298350654068
0.589048622548 0.299323512241
0.591666616426 0.300294059878
0.594284610304 0.301262302973
0.596902604182 0.302228247438
0.599520598060 0.303191899107
0.602138591938 0.304153263732
0.604756585816 0.305112346989
0.607374579694 0.306069154473
0.609992573572 0.307023691699
0.612610567450 0.307975964106
0.615228561328 0.308925977054
0.617846555206 0.309873735823
0.620464549084 0.310819245617
0.623082542962 0.311762511563
0.625700536840 0.312703538707
0.628318530718 0.313642332022
0.630936524596 0.314578896400
0.633554518474 0.315513236660
0.636172512352 0.316445357542
0.638790506230 0.317375263710
0.641408500108 0.318302959751
0.644026493986 0.319228450178
0.646644487864 0.320151739425
0.649262481742 0.321072831855
0.651880475620 0.321991731750
0.654498469498 0.322908443322
0.657116463376 0.323822970703
0.659734457254 0.324735317954
0.662352451132 0.325645489058
0.664970445010 0.326553487927
0.667588438888 0.327459318396
0.670206432766 0.328362984225
0.672824426644 0.329264489103
0.675442420522 0.330163836643
0.678060414400 0.331061030384
0.680678408278 0.331956073793
0.683296402156 0.332848970262
0.685914396034 0.333739723110
0.688532389912 0.334628335584
0.691150383790 0.335514810857
0.693768377668 0.336399152029
0.696386371546 0.337281362127
0.699004365424 0.338161444108
0.701622359302 0.339039400854
0.704240353180 0.339915235176
0.706858347058 0.340788949811
0.709476340936 0.341660547427
0.712094334814 0.342530030618
0.714712328692 0.343397401908
0.717330322570 0.344262663746
0.719948316448 0.345125818515
0.722566310326 0.345986868521
0.725184304204 0.346845816003
0.727802298082 0.347702663128
0.730420291960 0.348557411990
0.733038285838 0.349410064615
0.735656279716 0.350260622957
0.738274273594 0.351109088899
0.740892267472 0.351955464254
0.743510261350 0.352799750766
0.746128255228 0.353641950107
0.748746249106 0.354482063879
0.751364242984 0.355320093616
0.753982236862 0.356156040781
0.756600230740 0.356989906766
0.759218224618 0.357821692895
0.761836218496 0.358651400423
0.764454212374 0.359479030534
0.767072206252 0.360304584343
0.769690200129 0.361128062897
0.772308194007 0.361949467174
0.774926187885 0.362768798081
0.777544181763 0.363586056459
0.780162175641 0.364401243079
0.782780169519 0.365214358643
0.785398163397 0.366025403784
0.788016157275 0.366834379070
0.790634151153 0.367641284996
0.793252145031 0.368446121992
0.795870138909 0.369248890419
0.798488132787 0.370049590572
0.801106126665 0.370848222674
0.803724120543 0.371644786885
0.806342114421 0.372439283293
0.808960108299 0.373231711923
0.811578102177 0.374022072729
0.814196096055 0.374810365600
0.816814089933 0.375596590356
0.819432083811 0.376380746753
0.822050077689 0.377162834476
0.824668071567 0.377942853146
0.827286065445 0.378720802317
0.829904059323 0.379496681475
0.832522053201 0.380270490043
0.835140047079 0.381042227373
0.837758040957 0.381811892754
0.840376034835 0.382579485408
0.842994028713 0.383345004492
0.845612022591 0.384108449094
0.848230016469 0.384869818240
0.850848010347 0.385629110889
0.853466004225 0.386386325933
0.856083998103 0.387141462202
0.858701991981 0.387894518457
0.861319985859 0.388645493397
0.863937979737 0.389394385654
0.866555973615 0.390141193796
0.869173967493 0.390885916326
0.871791961371 0.391628551683
0.874409955249 0.392369098241
0.877027949127 0.393107554310
0.879645943005 0.393843918136
0.882263936883 0.394578187900
0.884881930761 0.395310361721
0.887499924639 0.396040437652
0.890117918517 0.396768413684
0.892735912395 0.397494287744
0.895353906273 0.398218057696
0.897971900151 0.398939721341
0.900589894029 0.399659276417
0.903207887907 0.400376720599
0.905825881785 0.401092051500
0.908443875663 0.401805266668
0.911061869541 0.402516363593
0.913679863419 0.403225339699
0.916297857297 0.403932192351
0.918915851175 0.404636918850
0.921533845053 0.405339516436
0.924151838931 0.406039982289
0.926769832809 0.406738313526
0.929387826687 0.407434507204
0.932005820565 0.408128560319
0.934623814443 0.408820469806
0.937241808321 0.409510232539
0.939859802199 0.410197845334
0.942477796077 0.410883304946
0.945095789955 0.411566608068
0.947713783833 0.412247751336
0.950331777711 0.412926731326
0.952949771589 0.413603544554
0.955567765467 0.414278187479
0.958185759345 0.414950656499
0.960803753223 0.415620947955
0.963421747101 0.416289058129
0.966039740979 0.416954983246
0.968657734857 0.417618719473
0.971275728735 0.418280262918
0.973893722613 0.418939609634
0.976511716491 0.419596755616
0.979129710369 0.420251696802
0.981747704247 0.420904429073
0.984365698125 0.421554948257
0.986983692003 0.422203250122
0.989601685881 0.422849330383
0.992219679759 0.423493184699
0.994837673637 0.424134808674
0.997455667515 0.424774197858
1.000073661393 0.425411347745
1.002691655271 0.426046253775
1.005309649149 0.426678911337
1.007927643027 0.427309315764
1.010545636905 0.427937462335
1.013163630783 0.428563346279
1.015781624661 0.429186962772
1.018399618539 0.429808306935
1.021017612417 0.430427373840
1.023635606295 0.431044158508
1.026253600173 0.431658655906
1.028871594051 0.432270860954
1.031489587929 0.432880768518
1.034107581807 0.433488373417
1.036725575685 0.434093670418
1.039343569563 0.434696654242
1.041961563441 0.435297319557
1.044579557319 0.435895660987
1.047197551197 0.436491673104
1.049815545075 0.437085350435
1.052433538953 0.437676687460
1.055051532831 0.438265678610
1.057669526709 0.438852318272
1.060287520587 0.439436600786
1.062905514465 0.440018520447
1.065523508343 0.440598071505
1.068141502221 0.441175248166
1.070759496099 0.441750044590
1.073377489977 0.442322454896
1.075995483855 0.442892473158
1.078613477732 0.443460093408
1.081231471610 0.444025309637
1.083849465488 0.444588115793
1.086467459366 0.445148505783
1.089085453244 0.445706473473
1.091703447122 0.446262012692
1.094321441000 0.446815117225
1.096939434878 0.447365780820
1.099557428756 0.447913997189
1.102175422634 0.448459760001
1.104793416512 0.449003062891
1.107411410390 0.449543899458
1.110029404268 0.450082263262
1.112647398146 0.450618147829
1.115265392024 0.451151546649
1.117883385902 0.451682453179
1.120501379780 0.452210860840
1.123119373658 0.452736763022
1.125737367536 0.453260153081
1.128355361414 0.453781024341
1.130973355292 0.454299370095
1.133591349170 0.454815183605
1.136209343048 0.455328458103
1.138827336926 0.455839186790
1.141445330804 0.456347362841
1.144063324682 0.456852979402
1.146681318560 0.457356029588
1.149299312438 0.457856506493
1.151917306316 0.458354403180
1.154535300194 0.458849712689
1.157153294072 0.459342428034
1.159771287950 0.459832542207
1.162389281828 0.460320048175
1.165007275706 0.460804938881
1.167625269584 0.461287207250
1.170243263462 0.461766846182
1.172861257340 0.462243848560
1.175479251218 0.462718207244
1.178097245096 0.463189915077
1.180715238974 0.463658964884
1.183333232852 0.464125349472
1.185951226730 0.464589061633
1.188569220608 0.465050094139
1.191187214486 0.465508439752
1.193805208364 0.465964091218
1.196423202242 0.466417041267
1.199041196120 0.466867282621
1.201659189998 0.467314807987
1.204277183876 0.467759610061
1.206895177754 0.468201681531
1.209513171632 0.468641015074
1.212131165510 0.469077603359
1.214749159388 0.469511439048
1.217367153266 0.469942514795
1.219985147144 0.470370823250
1.222603141022 0.470796357055
1.225221134900 0.471219108852
1.227839128778 0.471639071275
1.230457122656 0.472056236960
1.233075116534 0.472470598539
1.235693110412 0.472882148644
1.238311104290 0.473290879908
1.240929098168 0.473696784963
1.243547092046 0.474099856445
1.246165085924 0.474500086994
1.248783079802 0.474897469252
1.251401073680 0.475291995866
1.254019067558 0.475683659490
1.256637061436 0.476072452784
1.259255055314 0.476458368416
1.261873049192 0.476841399062
1.264491043070 0.477221537409
1.267109036948 0.477598776152
1.269727030826 0.477973108001
1.272345024704 0.478344525675
1.274963018582 0.478713021908
1.277581012460 0.479078589450
1.280199006338 0.479441221062
1.282817000216 0.479800909526
1.285434994094 0.480157647639
1.288052987972 0.480511428216
1.290670981850 0.480862244092
1.293288975728 0.481210088121
1.295906969606 0.481554953181
1.298524963484 0.481896832169
1.301142957362 0.482235718007
1.303760951240 0.482571603640
1.306378945118 0.482904482041
1.308996938996 0.483234346205
1.311614932874 0.483561189156
1.314232926752 0.483885003948
1.316850920630 0.484205783661
1.319468914508 0.484523521408
1.322086908386 0.484838210330
1.324704902264 0.485149843603
1.327322896142 0.485458414434
1.329940890020 0.485763916066
1.332558883898 0.486066341776
1.335176877776 0.486365684877
1.337794871654 0.486661938719
1.340412865532 0.486955096691
1.343030859410 0.487245152220
1.345648853288 0.487532098774
1.348266847166 0.487815929860
1.350884841044 0.488096639031
1.353502834922 0.488374219878
1.356120828800 0.488648666041
1.358738822678 0.488919971201
1.361356816556 0.489188129086
1.363974810434 0.489453133473
1.366592804312 0.489714978184
1.369210798190 0.489973657091
1.371828792068 0.490229164116
1.374446785946 0.490481493232
1.377064779824 0.490730638462
1.379682773702 0.490976593884
1.382300767580 0.491219353628
1.384918761458 0.491458911879
1.387536755335 0.491695262878
1.390154749213 0.491928400920
1.392772743091 0.492158320360
1.395390736969 0.492385015611
1.398008730847 0.492608481143
1.400626724725 0.492828711488
1.403244718603 0.493045701237
1.405862712481 0.493259445045
1.408480706359 0.493469937629
1.411098700237 0.493677173768
1.413716694115 0.493881148306
1.416334687993 0.494081856154
1.418952681871 0.494279292288
1.421570675749 0.494473451749
1.424188669627 0.494664329648
1.426806663505 0.494851921164
1.429424657383 0.495036221546
1.432042651261 0.495217226111
1.434660645139 0.495394930250
1.437278639017 0.495569329423
1.439896632895 0.495740419165
1.442514626773 0.495908195081
1.445132620651 0.496072652854
1.447750614529 0.496233788238
1.450368608407 0.496391597065
1.452986602285 0.496546075242
1.455604596163 0.496697218754
1.458222590041 0.496845023662
1.460840583919 0.496989486107
1.463458577797 0.497130602307
1.466076571675 0.497268368562
1.468694565553 0.497402781251
1.471312559431 0.497533836833
1.473930553309 0.497661531849
1.476548547187 0.497785862924
1.479166541065 0.497906826762
1.481784534943 0.498024420155
1.484402528821 0.498138639974
1.487020522699 0.498249483178
1.489638516577 0.498356946809
1.492256510455 0.498461027995
1.494874504333 0.498561723950
1.497492498211 0.498659031975
1.500110492089 0.498752949457
1.502728485967 0.498843473871
1.505346479845 0.498930602780
1.507964473723 0.499014333834
1.510582467601 0.499094664773
1.513200461479 0.499171593426
1.515818455357 0.499245117711
1.518436449235 0.499315235637
1.521054443113 0.499381945301
1.523672436991 0.499445244892
1.526290430869 0.499505132692
1.528908424747 0.499561607069
1.531526418625 0.499614666488
1.534144412503 0.499664309502
1.536762406381 0.499710534757
1.539380400259 0.499753340994
1.541998394137 0.499792727041
1.544616388015 0.499828691824
1.547234381893 0.499861234360
1.549852375771 0.499890353757
1.552470369649 0.499916049220
1.555088363527 0.499938320045
1.557706357405 0.499957165622
1.560324351283 0.499972585434
1.562942345161 0.499984579060
1.565560339039 0.499993146171
1.568178332917 0.499998286531


==> figures/canonical-gain-n1.dat <==
alpha lambda
0.000000000000 0.000000000000
0.003141592654 0.003136672030
0.006283185307 0.006263559271
0.009424777961 0.009380745832
0.012566370614 0.012488315062
0.015707963268 0.015586349557
0.018849555922 0.018674931171
0.021991148575 0.021754141020
0.025132741229 0.024824059497
0.028274333882 0.027884766275
0.031415926536 0.030936340318
0.034557519189 0.033978859888
0.037699111843 0.037012402554
0.040840704497 0.040037045199
0.043982297150 0.043052864029
0.047123889804 0.046059934580
0.050265482457 0.049058331723
0.053407075111 0.052048129677
0.056548667765 0.055029402013
0.059690260418 0.058002221661
0.062831853072 0.060966660918
0.065973445725 0.063922791456
0.069115038379 0.066870684326
0.072256631033 0.069810409969
0.075398223686 0.072742038220
0.078539816340 0.075665638315
0.081681408993 0.078581278899
0.084823001647 0.081489028030
0.087964594301 0.084388953190
0.091106186954 0.087281121284
0.094247779608 0.090165598655
0.097389372261 0.093042451083
0.100530964915 0.095911743795
0.103672557568 0.098773541469
0.106814150222 0.101627908242
0.109955742876 0.104474907714
0.113097335529 0.107314602954
0.116238928183 0.110147056507
0.119380520836 0.112972330398
0.122522113490 0.115790486139
0.125663706144 0.118601584733
0.128805298797 0.121405686680
0.131946891451 0.124202851982
0.135088484104 0.126993140149
0.138230076758 0.129776610204
0.141371669412 0.132553320687
0.144513262065 0.135323329663
0.147654854719 0.138086694721
0.150796447372 0.140843472986
0.153938040026 0.143593721118
0.157079632679 0.146337495322
0.160221225333 0.149074851346
0.163362817987 0.151805844493
0.166504410640 0.154530529619
0.169646003294 0.157248961144
0.172787595947 0.159961193049
0.175929188601 0.162667278888
0.179070781255 0.165367271785
0.182212373908 0.168061224443
0.185353966562 0.170749189150
0.188495559215 0.173431217775
0.191637151869 0.176107361781
0.194778744523 0.178777672222
0.197920337176 0.181442199754
0.201061929830 0.184100994631
0.204203522483 0.186754106716
0.207345115137 0.189401585479
0.210486707791 0.192043480004
0.213628300444 0.194679838993
0.216769893098 0.197310710769
0.219911485751 0.199936143276
0.223053078405 0.202556184089
0.226194671058 0.205170880413
0.229336263712 0.207780279086
0.232477856366 0.210384426586
0.235619449019 0.212983369032
0.238761041673 0.215577152187
0.241902634326 0.218165821461
0.245044226980 0.220749421914
0.248185819634 0.223327998264
0.251327412287 0.225901594882
0.254469004941 0.228470255800
0.257610597594 0.231034024715
0.260752190248 0.233592944986
0.263893782902 0.236147059645
0.267035375555 0.238696411394
0.270176968209 0.241241042608
0.273318560862 0.243780995341
0.276460153516 0.246316311327
0.279601746169 0.248847031982
0.282743338823 0.251373198406
0.285884931477 0.253894851390
0.289026524130 0.256412031413
0.292168116784 0.258924778646
0.295309709437 0.261433132957
0.298451302091 0.263937133912
0.301592894745 0.266436820775
0.304734487398 0.268932232515
0.307876080052 0.271423407803
0.311017672705 0.273910385018
0.314159265359 0.276393202250
0.317300858013 0.278871897297
0.320442450666 0.281346507674
0.323584043320 0.283817070607
0.326725635973 0.286283623045
0.329867228627 0.288746201652
0.333008821281 0.291204842815
0.336150413934 0.293659582647
0.339292006588 0.296110456982
0.342433599241 0.298557501385
0.345575191895 0.301000751149
0.348716784548 0.303440241297
0.351858377202 0.305876006585
0.354999969856 0.308308081504
0.358141562509 0.310736500281
0.361283155163 0.313161296880
0.364424747816 0.315582505005
0.367566340470 0.318000158100
0.370707933124 0.320414289353
0.373849525777 0.322824931695
0.376991118431 0.325232117802
0.380132711084 0.327635880097
0.383274303738 0.330036250751
0.386415896392 0.332433261686
0.389557489045 0.334826944573
0.392699081699 0.337217330837
0.395840674352 0.339604451654
0.398982267006 0.341988337958
0.402123859659 0.344369020436
0.405265452313 0.346746529533
0.408407044967 0.349120895452
0.411548637620 0.351492148156
0.414690230274 0.353860317367
0.417831822927 0.356225432569
0.420973415581 0.358587523008
0.424115008235 0.360946617694
0.427256600888 0.363302745400
0.430398193542 0.365655934664
0.433539786195 0.368006213791
0.436681378849 0.370353610852
0.439822971503 0.372698153685
0.442964564156 0.375039869895
0.446106156810 0.377378786860
0.449247749463 0.379714931722
0.452389342117 0.382048331398
0.455530934771 0.384379012574
0.458672527424 0.386707001706
0.461814120078 0.389032325023
0.464955712731 0.391355008527
0.468097305385 0.393675077993
0.471238898038 0.395992558967
0.474380490692 0.398307476771
0.477522083346 0.400619856500
0.480663675999 0.402929723024
0.483805268653 0.405237100988
0.486946861306 0.407542014810
0.490088453960 0.409844488685
0.493230046614 0.412144546583
0.496371639267 0.414442212249
0.499513231921 0.416737509205
0.502654824574 0.419030460746
0.505796417228 0.421321089946
0.508938009882 0.423609419652
0.512079602535 0.425895472489
0.515221195189 0.428179270856
0.518362787842 0.430460836928
0.521504380496 0.432740192656
0.524645973149 0.435017359766
0.527787565803 0.437292359760
0.530929158457 0.439565213913
0.534070751110 0.441835943276
0.537212343764 0.444104568673
0.540353936417 0.446371110704
0.543495529071 0.448635589741
0.546637121725 0.450898025930
0.549778714378 0.453158439187
0.552920307032 0.455416849205
0.556061899685 0.457673275443
0.559203492339 0.459927737136
0.562345084993 0.462180253287
0.565486677646 0.464430842668
0.568628270300 0.466679523821
0.571769862953 0.468926315058
0.574911455607 0.471171234455
0.578053048261 0.473414299857
0.581194640914 0.475655528876
0.584336233568 0.477894938886
0.587477826221 0.480132547027
0.590619418875 0.482368370201
0.593761011528 0.484602425074
0.596902604182 0.486834728070
0.600044196836 0.489065295375
0.603185789489 0.491294142934
0.606327382143 0.493521286447
0.609468974796 0.495746741374
0.612610567450 0.497970522926
0.615752160104 0.500192695568
0.618893752757 0.502420914849
0.622035345411 0.504660760821
0.625176938064 0.506912338085
0.628318530718 0.509175752713
0.631460123372 0.511451112278
0.634601716025 0.513738525881
0.637743308679 0.516038104176
0.640884901332 0.518349959402
0.644026493986 0.520674205411
0.647168086639 0.523010957700
0.650309679293 0.525360333438
0.653451271947 0.527722451503
0.656592864600 0.530097432508
0.659734457254 0.532485398841
0.662876049907 0.534886474692
0.666017642561 0.537300786091
0.669159235215 0.539728460944
0.672300827868 0.542169629067
0.675442420522 0.544624422224
0.678584013175 0.547092974166
0.681725605829 0.549575420668
0.684867198483 0.552071899568
0.688008791136 0.554582550811
0.691150383790 0.557107516487
0.694291976443 0.559646940875
0.697433569097 0.562200970488
0.700575161751 0.564769754114
0.703716754404 0.567353442866
0.706858347058 0.569952190227
0.709999939711 0.572566152095
0.713141532365 0.575195486837
0.716283125018 0.577840355337
0.719424717672 0.580500921048
0.722566310326 0.583177350044
0.725707902979 0.585869811075
0.728849495633 0.588578475621
0.731991088286 0.591303517954
0.735132680940 0.594045115189
0.738274273594 0.596803447349
0.741415866247 0.599578697424
0.744557458901 0.602371051434
0.747699051554 0.605180698497
0.750840644208 0.608007830890
0.753982236862 0.610852644118
0.757123829515 0.613715336988
0.760265422169 0.616596111674
0.763407014822 0.619495173797
0.766548607476 0.622412732492
0.769690200129 0.625349000494
0.772831792783 0.628304194212
0.775973385437 0.631278533809
0.779114978090 0.634272243292
0.782256570744 0.637285550590
0.785398163397 0.640318687648
0.788539756051 0.643371890514
0.791681348705 0.646445399433
0.794822941358 0.649539458942
0.797964534012 0.652654317971
0.801106126665 0.655790229936
0.804247719319 0.658947452853
0.807389311973 0.662126249434
0.810530904626 0.665326887204
0.813672497280 0.668549638611
0.816814089933 0.671794781137
0.819955682587 0.675062597426
0.823097275241 0.678353375398
0.826238867894 0.681667408376
0.829380460548 0.685004995220
0.832522053201 0.688366440454
0.835663645855 0.691752054406
0.838805238508 0.695162153349
0.841946831162 0.698597059643
0.845088423816 0.702057101888
0.848230016469 0.705542615072
0.851371609123 0.709053940736
0.854513201776 0.712591427130
0.857654794430 0.716155429384
0.860796387084 0.719746309680
0.863937979737 0.723364437429
0.867079572391 0.727010189455
0.870221165044 0.730683950182
0.873362757698 0.734386111832
0.876504350352 0.738117074619
0.879645943005 0.741877246962
0.882787535659 0.745667045695
0.885929128312 0.749486896285
0.889070720966 0.753337233061
0.892212313620 0.757218499447
0.895353906273 0.761131148202
0.898495498927 0.765075641669
0.901637091580 0.769052452031
0.904778684234 0.773062061576
0.907920276887 0.777104962971
0.911061869541 0.781181659542
0.914203462195 0.785292665568
0.917345054848 0.789438506580
0.920486647502 0.793619719670
0.923628240155 0.797836853815
0.926769832809 0.802090470208
0.929911425463 0.806381142600
0.933053018116 0.810709457652
0.936194610770 0.815076015305
0.939336203423 0.819481429157
0.942477796077 0.823926326853
0.945619388731 0.828411350491
0.948760981384 0.832937157042
0.951902574038 0.837504418780
0.955044166691 0.842113823736
0.958185759345 0.846766076155
0.961327351998 0.851461896983
0.964468944652 0.856202024359
0.967610537306 0.860987214135
0.970752129959 0.865818240408
0.973893722613 0.870695896070
0.977035315266 0.875620993387
0.980176907920 0.880594364585
0.983318500574 0.885616862473
0.986460093227 0.890689361079
0.989601685881 0.895812756307
0.992743278534 0.900987966631
0.995884871188 0.906215933802
0.999026463842 0.911497623590
1.002168056495 0.916834026551
1.005309649149 0.922226158820
1.008451241802 0.927675062942
1.011592834456 0.933181808731
1.014734427110 0.938747494159
1.017876019763 0.944373246285
1.021017612417 0.950060222218
1.024159205070 0.955809610121
1.027300797724 0.961622630250
1.030442390377 0.967500536036
1.033583983031 0.973444615217
1.036725575685 0.979456191002
1.039867168338 0.985536623302
1.043008760992 0.991687309991
1.046150353645 0.997909688234
1.047197551197 1.000000000000
1.049291946299 1.000000000000
1.052433538953 1.000000000000
1.055575131606 1.000000000000
1.058716724260 1.000000000000
1.061858316913 1.000000000000
1.064999909567 1.000000000000
1.068141502221 1.000000000000
1.071283094874 1.000000000000
1.074424687528 1.000000000000
1.077566280181 1.000000000000
1.080707872835 1.000000000000
1.083849465488 1.000000000000
1.086991058142 1.000000000000
1.090132650796 1.000000000000
1.093274243449 1.000000000000
1.096415836103 1.000000000000
1.099557428756 1.000000000000
1.102699021410 1.000000000000
1.105840614064 1.000000000000
1.108982206717 1.000000000000
1.112123799371 1.000000000000
1.115265392024 1.000000000000
1.118406984678 1.000000000000
1.121548577332 1.000000000000
1.124690169985 1.000000000000
1.127831762639 1.000000000000
1.130973355292 1.000000000000
1.134114947946 1.000000000000
1.137256540600 1.000000000000
1.140398133253 1.000000000000
1.143539725907 1.000000000000
1.146681318560 1.000000000000
1.149822911214 1.000000000000
1.152964503867 1.000000000000
1.156106096521 1.000000000000
1.159247689175 1.000000000000
1.162389281828 1.000000000000
1.165530874482 1.000000000000
1.168672467135 1.000000000000
1.171814059789 1.000000000000
1.174955652443 1.000000000000
1.178097245096 1.000000000000
1.181238837750 1.000000000000
1.184380430403 1.000000000000
1.187522023057 1.000000000000
1.190663615711 1.000000000000
1.193805208364 1.000000000000
1.196946801018 1.000000000000
1.200088393671 1.000000000000
1.203229986325 1.000000000000
1.206371578978 1.000000000000
1.209513171632 1.000000000000
1.212654764286 1.000000000000
1.215796356939 1.000000000000
1.218937949593 1.000000000000
1.222079542246 1.000000000000
1.225221134900 1.000000000000
1.228362727554 1.000000000000
1.231504320207 1.000000000000
1.234645912861 1.000000000000
1.237787505514 1.000000000000
1.240929098168 1.000000000000
1.244070690822 1.000000000000
1.247212283475 1.000000000000
1.250353876129 1.000000000000
1.253495468782 1.000000000000
1.256637061436 1.000000000000
1.259778654090 1.000000000000
1.262920246743 1.000000000000
1.266061839397 1.000000000000
1.269203432050 1.000000000000
1.272345024704 1.000000000000
1.275486617357 1.000000000000
1.278628210011 1.000000000000
1.281769802665 1.000000000000
1.284911395318 1.000000000000
1.288052987972 1.000000000000
1.291194580625 1.000000000000
1.294336173279 1.000000000000
1.297477765933 1.000000000000
1.300619358586 1.000000000000
1.303760951240 1.000000000000
1.306902543893 1.000000000000
1.310044136547 1.000000000000
1.313185729201 1.000000000000
1.316327321854 1.000000000000
1.319468914508 1.000000000000
1.322610507161 1.000000000000
1.325752099815 1.000000000000
1.328893692468 1.000000000000
1.332035285122 1.000000000000
1.335176877776 1.000000000000
1.338318470429 1.000000000000
1.341460063083 1.000000000000
1.344601655736 1.000000000000
1.347743248390 1.000000000000
1.350884841044 1.000000000000
1.354026433697 1.000000000000
1.357168026351 1.000000000000
1.360309619004 1.000000000000
1.363451211658 1.000000000000
1.366592804312 1.000000000000
1.369734396965 1.000000000000
1.372875989619 1.000000000000
1.376017582272 1.000000000000
1.379159174926 1.000000000000
1.382300767580 1.000000000000
1.385442360233 1.000000000000
1.388583952887 1.000000000000
1.391725545540 1.000000000000
1.394867138194 1.000000000000
1.398008730847 1.000000000000
1.401150323501 1.000000000000
1.404291916155 1.000000000000
1.407433508808 1.000000000000
1.410575101462 1.000000000000
1.413716694115 1.000000000000
1.416858286769 1.000000000000
1.419999879423 1.000000000000
1.423141472076 1.000000000000
1.426283064730 1.000000000000
1.429424657383 1.000000000000
1.432566250037 1.000000000000
1.435707842691 1.000000000000
1.438849435344 1.000000000000
1.441991027998 1.000000000000
1.445132620651 1.000000000000
1.448274213305 1.000000000000
1.451415805958 1.000000000000
1.454557398612 1.000000000000
1.457698991266 1.000000000000
1.460840583919 1.000000000000
1.463982176573 1.000000000000
1.467123769226 1.000000000000
1.470265361880 1.000000000000
1.473406954534 1.000000000000
1.476548547187 1.000000000000
1.479690139841 1.000000000000
1.482831732494 1.000000000000
1.485973325148 1.000000000000
1.489114917802 1.000000000000
1.492256510455 1.000000000000
1.495398103109 1.000000000000
1.498539695762 1.000000000000
1.501681288416 1.000000000000
1.504822881070 1.000000000000
1.507964473723 1.000000000000
1.511106066377 1.000000000000
1.514247659030 1.000000000000
1.517389251684 1.000000000000
1.520530844337 1.000000000000
1.523672436991 1.000000000000
1.526814029645 1.000000000000
1.529955622298 1.000000000000
1.533097214952 1.000000000000
1.536238807605 1.000000000000
1.539380400259 1.000000000000
1.542521992913 1.000000000000
1.545663585566 1.000000000000
1.548805178220 1.000000000000
1.551946770873 1.000000000000
1.555088363527 1.000000000000
1.558229956181 1.000000000000
1.561371548834 1.000000000000
1.564513141488 1.000000000000
1.567654734141 1.000000000000
1.570796326795 1.000000000000


==> figures/canonical-gain-n10.dat <==
alpha lambda
0.000000000000 0.000000000000
0.003141592654 0.002324945525
0.006283185307 0.004640098340
0.009424777961 0.006945534633
0.012566370614 0.009241329832
0.015707963268 0.011527558611
0.018849555922 0.013804294903
0.021991148575 0.016071611902
0.025132741229 0.018329582078
0.028274333882 0.020578277181
0.031415926536 0.022817768251
0.034557519189 0.025048125626
0.037699111843 0.027269418949
0.040840704497 0.029481717177
0.043982297150 0.031685088587
0.047123889804 0.033879600789
0.050265482457 0.036065320723
0.053407075111 0.038242314679
0.056548667765 0.040410648295
0.059690260418 0.042570386567
0.062831853072 0.044721593858
0.065973445725 0.046864333903
0.069115038379 0.048998669816
0.072256631033 0.051124664098
0.075398223686 0.053242378643
0.078539816340 0.055351874744
0.081681408993 0.057453213100
0.084823001647 0.059546453823
0.087964594301 0.061631656444
0.091106186954 0.063708879920
0.094247779608 0.065778182639
0.097389372261 0.067839622425
0.100530964915 0.069893256548
0.103672557568 0.071939141727
0.106814150222 0.073977334134
0.109955742876 0.076007889405
0.113097335529 0.078030862642
0.116238928183 0.080046308418
0.119380520836 0.082054280788
0.122522113490 0.084054833285
0.125663706144 0.086048018936
0.128805298797 0.088033890258
0.131946891451 0.090012499271
0.135088484104 0.091983897497
0.138230076758 0.093948135969
0.141371669412 0.095905265234
0.144513262065 0.097855335359
0.147654854719 0.099798395937
0.150796447372 0.101734496089
0.153938040026 0.103663684470
0.157079632679 0.105586009275
0.160221225333 0.107501518241
0.163362817987 0.109410258655
0.166504410640 0.111312277356
0.169646003294 0.113207620739
0.172787595947 0.115096334763
0.175929188601 0.116978464949
0.179070781255 0.118854056393
0.182212373908 0.120723153761
0.185353966562 0.122585801300
0.188495559215 0.124442042839
0.191637151869 0.126291921792
0.194778744523 0.128135481166
0.197920337176 0.129972763563
0.201061929830 0.131803811180
0.204203522483 0.133628665819
0.207345115137 0.135447368888
0.210486707791 0.137259961404
0.213628300444 0.139066483997
0.216769893098 0.140866976916
0.219911485751 0.142661480030
0.223053078405 0.144450032829
0.226194671058 0.146232674436
0.229336263712 0.148009443602
0.232477856366 0.149780378713
0.235619449019 0.151545517792
0.238761041673 0.153304898505
0.241902634326 0.155058558162
0.245044226980 0.156806533719
0.248185819634 0.158548861785
0.251327412287 0.160285578621
0.254469004941 0.162016720146
0.257610597594 0.163742321939
0.260752190248 0.165462419242
0.263893782902 0.167177046963
0.267035375555 0.168886239678
0.270176968209 0.170590031637
0.273318560862 0.172288456761
0.276460153516 0.173981548652
0.279601746169 0.175669340591
0.282743338823 0.177351865540
0.285884931477 0.179029156149
0.289026524130 0.180701244754
0.292168116784 0.182368163385
0.295309709437 0.184029943762
0.298451302091 0.185686617303
0.301592894745 0.187338215123
0.304734487398 0.188984768040
0.307876080052 0.190626306572
0.311017672705 0.192262860945
0.314159265359 0.193894461094
0.317300858013 0.195521136661
0.320442450666 0.197142917004
0.323584043320 0.198759831194
0.326725635973 0.200371908021
0.329867228627 0.201979175991
0.333008821281 0.203581663336
0.336150413934 0.205179398008
0.339292006588 0.206772407686
0.342433599241 0.208360719778
0.345575191895 0.209944361420
0.348716784548 0.211523359482
0.351858377202 0.213097740566
0.354999969856 0.214667531011
0.358141562509 0.216232756893
0.361283155163 0.217793444029
0.364424747816 0.219349617976
0.367566340470 0.220901304036
0.370707933124 0.222448527254
0.373849525777 0.223991312426
0.376991118431 0.225529684092
0.380132711084 0.227063666546
0.383274303738 0.228593283833
0.386415896392 0.230118559751
0.389557489045 0.231639517857
0.392699081699 0.233156181460
0.395840674352 0.234668573634
0.398982267006 0.236176717207
0.402123859659 0.237680634774
0.405265452313 0.239180348692
0.408407044967 0.240675881082
0.411548637620 0.242167253833
0.414690230274 0.243654488601
0.417831822927 0.245137606812
0.420973415581 0.246616629663
0.424115008235 0.248091578122
0.427256600888 0.249562472933
0.430398193542 0.251029334613
0.433539786195 0.252492183455
0.436681378849 0.253951039533
0.439822971503 0.255405922696
0.442964564156 0.256856852575
0.446106156810 0.258303848582
0.449247749463 0.259746929912
0.452389342117 0.261186115545
0.455530934771 0.262621424244
0.458672527424 0.264052874559
0.461814120078 0.265480484827
0.464955712731 0.266904273175
0.468097305385 0.268324257518
0.471238898038 0.269740455563
0.474380490692 0.271152884807
0.477522083346 0.272561562542
0.480663675999 0.273966505851
0.483805268653 0.275367731615
0.486946861306 0.276765256509
0.490088453960 0.278159097004
0.493230046614 0.279549269372
0.496371639267 0.280935789680
0.499513231921 0.282318673797
0.502654824574 0.283697937391
0.505796417228 0.285073595932
0.508938009882 0.286445664694
0.512079602535 0.287814158751
0.515221195189 0.289179092983
0.518362787842 0.290540482074
0.521504380496 0.291898340514
0.524645973149 0.293252682600
0.527787565803 0.294603522434
0.530929158457 0.295950873928
0.534070751110 0.297294750802
0.537212343764 0.298635166584
0.540353936417 0.299972134615
0.543495529071 0.301305668043
0.546637121725 0.302635779831
0.549778714378 0.303962482751
0.552920307032 0.305285789390
0.556061899685 0.306605712148
0.559203492339 0.307922263238
0.562345084993 0.309235454687
0.565486677646 0.310545298340
0.568628270300 0.311851805855
0.571769862953 0.313154988707
0.574911455607 0.314454858188
0.578053048261 0.315751425408
0.581194640914 0.317044701295
0.584336233568 0.318334696593
0.587477826221 0.319621421868
0.590619418875 0.320904887503
0.593761011528 0.322185103702
0.596902604182 0.323462080490
0.600044196836 0.324735827712
0.603185789489 0.326006355033
0.606327382143 0.327273671941
0.609468974796 0.328537787746
0.612610567450 0.329798711580
0.615752160104 0.331056452397
0.618893752757 0.332311018976
0.622035345411 0.333562419919
0.625176938064 0.334810663649
0.628318530718 0.336055758418
0.631460123372 0.337297712299
0.634601716025 0.338536533191
0.637743308679 0.339772228818
0.640884901332 0.341004806729
0.644026493986 0.342234274300
0.647168086639 0.343460638732
0.650309679293 0.344683907053
0.653451271947 0.345904086116
0.656592864600 0.347121182602
0.659734457254 0.348335203019
0.662876049907 0.349546153702
0.666017642561 0.350754040814
0.669159235215 0.351958870344
0.672300827868 0.353160648110
0.675442420522 0.354359379759
0.678584013175 0.355555070765
0.681725605829 0.356747726431
0.684867198483 0.357937351886
0.688008791136 0.359123952093
0.691150383790 0.360307531839
0.694291976443 0.361488095742
0.697433569097 0.362665648249
0.700575161751 0.363840193636
0.703716754404 0.365011736010
0.706858347058 0.366180279306
0.709999939711 0.367345827287
0.713141532365 0.368508383549
0.716283125018 0.369667951517
0.719424717672 0.370824534443
0.722566310326 0.371978135414
0.725707902979 0.373128757343
0.728849495633 0.374276402974
0.731991088286 0.375421074883
0.735132680940 0.376562775474
0.738274273594 0.377701506983
0.741415866247 0.378837271475
0.744557458901 0.379970070846
0.747699051554 0.381099906823
0.750840644208 0.382226780964
0.753982236862 0.383350694655
0.757123829515 0.384471649115
0.760265422169 0.385589645392
0.763407014822 0.386704684366
0.766548607476 0.387816766747
0.769690200129 0.388925893075
0.772831792783 0.390032063723
0.775973385437 0.391135278891
0.779114978090 0.392235538612
0.782256570744 0.393332842751
0.785398163397 0.394427191000
0.788539756051 0.395518582885
0.791681348705 0.396607017761
0.794822941358 0.397692494815
0.797964534012 0.398775013062
0.801106126665 0.399854571352
0.804247719319 0.400931168362
0.807389311973 0.402004802602
0.810530904626 0.403075472411
0.813672497280 0.404143175960
0.816814089933 0.405207911250
0.819955682587 0.406269676113
0.823097275241 0.407328468212
0.826238867894 0.408384285041
0.829380460548 0.409437123924
0.832522053201 0.410486982016
0.835663645855 0.411533856303
0.838805238508 0.412577743602
0.841946831162 0.413618640561
0.845088423816 0.414656543657
0.848230016469 0.415691449200
0.851371609123 0.416723353331
0.854513201776 0.417752252021
0.857654794430 0.418778141072
0.860796387084 0.419801016117
0.863937979737 0.420820872622
0.867079572391 0.421837705881
0.870221165044 0.422851511022
0.873362757698 0.423862283003
0.876504350352 0.424870016614
0.879645943005 0.425874706475
0.882787535659 0.426876347040
0.885929128312 0.427874932593
0.889070720966 0.428870457251
0.892212313620 0.429862914961
0.895353906273 0.430852299504
0.898495498927 0.431838604492
0.901637091580 0.432821823370
0.904778684234 0.433801949415
0.907920276887 0.434778975738
0.911061869541 0.435752895280
0.914203462195 0.436723700819
0.917345054848 0.437691384962
0.920486647502 0.438655940153
0.923628240155 0.439617358668
0.926769832809 0.440575632617
0.929911425463 0.441530753944
0.933053018116 0.442482714428
0.936194610770 0.443431505683
0.939336203423 0.444377119157
0.942477796077 0.445319546134
0.945619388731 0.446258777734
0.948760981384 0.447194804913
0.951902574038 0.448127618462
0.955044166691 0.449057209010
0.958185759345 0.449983567023
0.961327351998 0.450906682804
0.964468944652 0.451826546495
0.967610537306 0.452743148076
0.970752129959 0.453656477364
0.973893722613 0.454566524020
0.977035315266 0.455473277540
0.980176907920 0.456376727262
0.983318500574 0.457276862367
0.986460093227 0.458173671875
0.989601685881 0.459067144648
0.992743278534 0.459957269394
0.995884871188 0.460844034660
0.999026463842 0.461727428840
1.002168056495 0.462607440171
1.005309649149 0.463484056737
1.008451241802 0.464357266466
1.011592834456 0.465227057136
1.014734427110 0.466093416369
1.017876019763 0.466956331638
1.021017612417 0.467815790264
1.024159205070 0.468671779419
1.027300797724 0.469524286126
1.030442390377 0.470373297258
1.033583983031 0.471218799544
1.036725575685 0.472060779564
1.039867168338 0.472899223755
1.043008760992 0.473734118407
1.046150353645 0.474565449671
1.049291946299 0.475393203552
1.052433538953 0.476217365916
1.055575131606 0.477037922489
1.058716724260 0.477854858859
1.061858316913 0.478668160474
1.064999909567 0.479477812650
1.068141502221 0.480283800565
1.071283094874 0.481086109264
1.074424687528 0.481884723660
1.077566280181 0.482679628536
1.080707872835 0.483470808543
1.083849465488 0.484258248206
1.086991058142 0.485041931924
1.090132650796 0.485821843969
1.093274243449 0.486597968490
1.096415836103 0.487370289516
1.099557428756 0.488138790952
1.102699021410 0.488903456587
1.105840614064 0.489664270094
1.108982206717 0.490421215026
1.112123799371 0.491174274828
1.115265392024 0.491923432830
1.118406984678 0.492668672253
1.121548577332 0.493409976209
1.124690169985 0.494147327706
1.127831762639 0.494880709646
1.130973355292 0.495610104829
1.134114947946 0.496335495955
1.137256540600 0.497056865628
1.140398133253 0.497774196352
1.143539725907 0.498487470541
1.146681318560 0.499196670514
1.149822911214 0.499901778504
1.152964503867 0.500609512322
1.156106096521 0.501331369503
1.159247689175 0.502067906306
1.162389281828 0.502819514930
1.165530874482 0.503586600554
1.168672467135 0.504369581852
1.171814059789 0.505168891535
1.174955652443 0.505984976910
1.178097245096 0.506818300475
1.181238837750 0.507669340535
1.184380430403 0.508538591852
1.187522023057 0.509426566323
1.190663615711 0.510333793697
1.193805208364 0.511260822317
1.196946801018 0.512208219913
1.200088393671 0.513176574417
1.203229986325 0.514166494837
1.206371578978 0.515178612163
1.209513171632 0.516213580323
1.212654764286 0.517272077190
1.215796356939 0.518354805640
1.218937949593 0.519462494666
1.222079542246 0.520595900550
1.225221134900 0.521755808098
1.228362727554 0.522943031946
1.231504320207 0.524158417928
1.234645912861 0.525402844530
1.237787505514 0.526677224416
1.240929098168 0.527982506047
1.244070690822 0.529319675382
1.247212283475 0.530689757691
1.250353876129 0.532093819457
1.253495468782 0.533532970403
1.256637061436 0.535008365627
1.259778654090 0.536521207877
1.262920246743 0.538072749951
1.266061839397 0.539664297253
1.269203432050 0.541297210505
1.272345024704 0.542972908624
1.275486617357 0.544692871788
1.278628210011 0.546458644698
1.281769802665 0.548271840042
1.284911395318 0.550134142201
1.288052987972 0.552047311194
1.291194580625 0.554013186886
1.294336173279 0.556033693495
1.297477765933 0.558110844396
1.300619358586 0.560246747280
1.303760951240 0.562443609661
1.306902543893 0.564703744801
1.310044136547 0.567029578055
1.313185729201 0.569423653691
1.316327321854 0.571888642230
1.319468914508 0.574427348345
1.322610507161 0.577042719373
1.325752099815 0.579737854506
1.328893692468 0.582516014712
1.332035285122 0.585380633474
1.335176877776 0.588335328418
1.338318470429 0.591383913916
1.341460063083 0.594530414781
1.344601655736 0.597779081150
1.347743248390 0.601134404688
1.350884841044 0.604601136262
1.354026433697 0.608184305235
1.357168026351 0.611889240577
1.360309619004 0.615721593974
1.363451211658 0.619687365200
1.366592804312 0.623792929989
1.369734396965 0.628045070727
1.372875989619 0.632451010297
1.376017582272 0.637018449476
1.379159174926 0.641755608335
1.382300767580 0.646671272152
1.385442360233 0.651774842443
1.388583952887 0.657076393790
1.391725545540 0.662586737265
1.394867138194 0.668317491369
1.398008730847 0.674281161553
1.401150323501 0.680491229581
1.404291916155 0.686962254180
1.407433508808 0.693709984691
1.410575101462 0.700751489751
1.413716694115 0.708105303346
1.416858286769 0.715791591083
1.419999879423 0.723832339982
1.423141472076 0.732251575798
1.426283064730 0.741075612605
1.429424657383 0.750333340366
1.432566250037 0.760056557372
1.435707842691 0.770280355883
1.438849435344 0.781043571105
1.441991027998 0.792389305871
1.445132620651 0.804365546204
1.448274213305 0.817025886481
1.451415805958 0.830430387383
1.454557398612 0.844646595518
1.457698991266 0.859750760943
1.460840583919 0.875829298200
1.463982176573 0.892980548770
1.467123769226 0.911316918863
1.470265361880 0.930967487572
1.473406954534 0.952081208513
1.476548547187 0.974830865656
1.479690139841 0.999417994877
1.479761548757 1.000000000000
1.482831732494 1.000000000000
1.485973325148 1.000000000000
1.489114917802 1.000000000000
1.492256510455 1.000000000000
1.495398103109 1.000000000000
1.498539695762 1.000000000000
1.501681288416 1.000000000000
1.504822881070 1.000000000000
1.507964473723 1.000000000000
1.511106066377 1.000000000000
1.514247659030 1.000000000000
1.517389251684 1.000000000000
1.520530844337 1.000000000000
1.523672436991 1.000000000000
1.526814029645 1.000000000000
1.529955622298 1.000000000000
1.533097214952 1.000000000000
1.536238807605 1.000000000000
1.539380400259 1.000000000000
1.542521992913 1.000000000000
1.545663585566 1.000000000000
1.548805178220 1.000000000000
1.551946770873 1.000000000000
1.555088363527 1.000000000000
1.558229956181 1.000000000000
1.561371548834 1.000000000000
1.564513141488 1.000000000000
1.567654734141 1.000000000000
1.570796326795 1.000000000000


==> figures/canonical-gain-n2.dat <==
alpha lambda
0.000000000000 0.000000000000
0.003141592654 0.002715777638
0.006283185307 0.005421765776
0.009424777961 0.008118043813
0.012566370614 0.010804690386
0.015707963268 0.013481783381
0.018849555922 0.016149399940
0.021991148575 0.018807616467
0.025132741229 0.021456508641
0.028274333882 0.024096151423
0.031415926536 0.026726619063
0.034557519189 0.029347985107
0.037699111843 0.031960322408
0.040840704497 0.034563703133
0.043982297150 0.037158198767
0.047123889804 0.039743880127
0.050265482457 0.042320817365
0.053407075111 0.044889079975
0.056548667765 0.047448736805
0.059690260418 0.049999856059
0.062831853072 0.052542505305
0.065973445725 0.055076751486
0.069115038379 0.057602660922
0.072256631033 0.060120299319
0.075398223686 0.062629731778
0.078539816340 0.065131022795
0.081681408993 0.067624236275
0.084823001647 0.070109435534
0.087964594301 0.072586683306
0.091106186954 0.075056041750
0.094247779608 0.077517572456
0.097389372261 0.079971336451
0.100530964915 0.082417394206
0.103672557568 0.084855805638
0.106814150222 0.087286630120
0.109955742876 0.089709926488
0.113097335529 0.092125753040
0.116238928183 0.094534167548
0.119380520836 0.096935227260
0.122522113490 0.099328988909
0.125663706144 0.101715508712
0.128805298797 0.104094842384
0.131946891451 0.106467045134
0.135088484104 0.108832171677
0.138230076758 0.111190276237
0.141371669412 0.113541412550
0.144513262065 0.115885633872
0.147654854719 0.118222992982
0.150796447372 0.120553542187
0.153938040026 0.122877333326
0.157079632679 0.125194417779
0.160221225333 0.127504846464
0.163362817987 0.129808669848
0.166504410640 0.132105937950
0.169646003294 0.134396700342
0.172787595947 0.136681006159
0.175929188601 0.138958904097
0.179070781255 0.141230442423
0.182212373908 0.143495668976
0.185353966562 0.145754631170
0.188495559215 0.148007376002
0.191637151869 0.150253950053
0.194778744523 0.152494399493
0.197920337176 0.154728770082
0.201061929830 0.156957107181
0.204203522483 0.159179455746
0.207345115137 0.161395860341
0.210486707791 0.163606365136
0.213628300444 0.165811013911
0.216769893098 0.168009850061
0.219911485751 0.170202916601
0.223053078405 0.172390256167
0.226194671058 0.174571911017
0.229336263712 0.176747923042
0.232477856366 0.178918333761
0.235619449019 0.181083184329
0.238761041673 0.183242515541
0.241902634326 0.185396367831
0.245044226980 0.187544781277
0.248185819634 0.189687795608
0.251327412287 0.191825450199
0.254469004941 0.193957784081
0.257610597594 0.196084835943
0.260752190248 0.198206644129
0.263893782902 0.200323246648
0.267035375555 0.202434681174
0.270176968209 0.204540985049
0.273318560862 0.206642195283
0.276460153516 0.208738348562
0.279601746169 0.210829481246
0.282743338823 0.212915629374
0.285884931477 0.214996828667
0.289026524130 0.217073114526
0.292168116784 0.219144522043
0.295309709437 0.221211085993
0.298451302091 0.223272840846
0.301592894745 0.225329820762
0.304734487398 0.227382059599
0.307876080052 0.229429590912
0.311017672705 0.231472447954
0.314159265359 0.233510663683
0.317300858013 0.235544270759
0.320442450666 0.237573301551
0.323584043320 0.239597788134
0.326725635973 0.241617762295
0.329867228627 0.243633255533
0.333008821281 0.245644299064
0.336150413934 0.247650923817
0.339292006588 0.249653160442
0.342433599241 0.251651039310
0.345575191895 0.253644590511
0.348716784548 0.255633843864
0.351858377202 0.257618828909
0.354999969856 0.259599574918
0.358141562509 0.261576110889
0.361283155163 0.263548465554
0.364424747816 0.265516667376
0.367566340470 0.267480744552
0.370707933124 0.269440725017
0.373849525777 0.271396636442
0.376991118431 0.273348506238
0.380132711084 0.275296361556
0.383274303738 0.277240229291
0.386415896392 0.279180136078
0.389557489045 0.281116108299
0.392699081699 0.283048172085
0.395840674352 0.284976353309
0.398982267006 0.286900677599
0.402123859659 0.288821170328
0.405265452313 0.290737856625
0.408407044967 0.292650761369
0.411548637620 0.294559909195
0.414690230274 0.296465324492
0.417831822927 0.298367031406
0.420973415581 0.300265053840
0.424115008235 0.302159415455
0.427256600888 0.304050139674
0.430398193542 0.305937249679
0.433539786195 0.307820768414
0.436681378849 0.309700718586
0.439822971503 0.311577122665
0.442964564156 0.313450002886
0.446106156810 0.315319381250
0.449247749463 0.317185279524
0.452389342117 0.319047719243
0.455530934771 0.320906721707
0.458672527424 0.322762307989
0.461814120078 0.324614498930
0.464955712731 0.326463315139
0.468097305385 0.328308777001
0.471238898038 0.330150904668
0.474380490692 0.331989718066
0.477522083346 0.333825236896
0.480663675999 0.335657480630
0.483805268653 0.337486468516
0.486946861306 0.339312219576
0.490088453960 0.341134752607
0.493230046614 0.342954086183
0.496371639267 0.344770238654
0.499513231921 0.346583228145
0.502654824574 0.348393072561
0.505796417228 0.350199789583
0.508938009882 0.352003396670
0.512079602535 0.353803911060
0.515221195189 0.355601349769
0.518362787842 0.357395729593
0.521504380496 0.359187067106
0.524645973149 0.360975378663
0.527787565803 0.362760680398
0.530929158457 0.364542988224
0.534070751110 0.366322317835
0.537212343764 0.368098684706
0.540353936417 0.369872104091
0.543495529071 0.371642591027
0.546637121725 0.373410160328
0.549778714378 0.375174826591
0.552920307032 0.376936604194
0.556061899685 0.378695507294
0.559203492339 0.380451549831
0.562345084993 0.382204745524
0.565486677646 0.383955107871
0.568628270300 0.385702650155
0.571769862953 0.387447385436
0.574911455607 0.389189326554
0.578053048261 0.390928486131
0.581194640914 0.392664876567
0.584336233568 0.394398510045
0.587477826221 0.396129398523
0.590619418875 0.397857553740
0.593761011528 0.399582987216
0.596902604182 0.401305710247
0.600044196836 0.403025733907
0.603185789489 0.404743069050
0.606327382143 0.406457726306
0.609468974796 0.408169716083
0.612610567450 0.409879048565
0.615752160104 0.411585733712
0.618893752757 0.413289781260
0.622035345411 0.414991200722
0.625176938064 0.416690001382
0.628318530718 0.418386192302
0.631460123372 0.420079782316
0.634601716025 0.421770780029
0.637743308679 0.423459193822
0.640884901332 0.425145031846
0.644026493986 0.426828302022
0.647168086639 0.428509012044
0.650309679293 0.430187169372
0.653451271947 0.431862781239
0.656592864600 0.433535854644
0.659734457254 0.435206396353
0.662876049907 0.436874412899
0.666017642561 0.438539910581
0.669159235215 0.440202895463
0.672300827868 0.441863373373
0.675442420522 0.443521349901
0.678584013175 0.445176830400
0.681725605829 0.446829819985
0.684867198483 0.448480323529
0.688008791136 0.450128345667
0.691150383790 0.451773890790
0.694291976443 0.453416963046
0.697433569097 0.455057566342
0.700575161751 0.456695704337
0.703716754404 0.458331380445
0.706858347058 0.459964597832
0.709999939711 0.461595359417
0.713141532365 0.463223667868
0.716283125018 0.464849525604
0.719424717672 0.466472934790
0.722566310326 0.468093897338
0.725707902979 0.469712414907
0.728849495633 0.471328488899
0.731991088286 0.472942120458
0.735132680940 0.474553310471
0.738274273594 0.476162059566
0.741415866247 0.477768368107
0.744557458901 0.479372236196
0.747699051554 0.480973663674
0.750840644208 0.482572650112
0.753982236862 0.484169194817
0.757123829515 0.485763296828
0.760265422169 0.487354954910
0.763407014822 0.488944167562
0.766548607476 0.490530933006
0.769690200129 0.492115249190
0.772831792783 0.493697113788
0.775973385437 0.495276524193
0.779114978090 0.496853477522
0.782256570744 0.498427970607
0.785398163397 0.500000000000
0.788539756051 0.501576987526
0.791681348705 0.503166448938
0.794822941358 0.504768523077
0.797964534012 0.506383350959
0.801106126665 0.508011075822
0.804247719319 0.509651843175
0.807389311973 0.511305800845
0.810530904626 0.512973099028
0.813672497280 0.514653890337
0.816814089933 0.516348329858
0.819955682587 0.518056575202
0.823097275241 0.519778786561
0.826238867894 0.521515126764
0.829380460548 0.523265761336
0.832522053201 0.525030858559
0.835663645855 0.526810589532
0.838805238508 0.528605128235
0.841946831162 0.530414651596
0.845088423816 0.532239339554
0.848230016469 0.534079375134
0.851371609123 0.535934944513
0.854513201776 0.537806237093
0.857654794430 0.539693445580
0.860796387084 0.541596766058
0.863937979737 0.543516398071
0.867079572391 0.545452544702
0.870221165044 0.547405412659
0.873362757698 0.549375212364
0.876504350352 0.551362158037
0.879645943005 0.553366467792
0.882787535659 0.555388363733
0.885929128312 0.557428072049
0.889070720966 0.559485823113
0.892212313620 0.561561851592
0.895353906273 0.563656396548
0.898495498927 0.565769701551
0.901637091580 0.567902014793
0.904778684234 0.570053589204
0.907920276887 0.572224682573
0.911061869541 0.574415557674
0.914203462195 0.576626482393
0.917345054848 0.578857729864
0.920486647502 0.581109578601
0.923628240155 0.583382312645
0.926769832809 0.585676221704
0.929911425463 0.587991601312
0.933053018116 0.590328752977
0.936194610770 0.592687984345
0.939336203423 0.595069609367
0.942477796077 0.597473948472
0.945619388731 0.599901328741
0.948760981384 0.602352084091
0.951902574038 0.604826555470
0.955044166691 0.607325091046
0.958185759345 0.609848046415
0.961327351998 0.612395784809
0.964468944652 0.614968677314
0.967610537306 0.617567103095
0.970752129959 0.620191449628
0.973893722613 0.622842112940
0.977035315266 0.625519497861
0.980176907920 0.628224018281
0.983318500574 0.630956097418
0.986460093227 0.633716168096
0.989601685881 0.636504673029
0.992743278534 0.639322065124
0.995884871188 0.642168807787
0.999026463842 0.645045375243
1.002168056495 0.647952252868
1.005309649149 0.650889937538
1.008451241802 0.653858937979
1.011592834456 0.656859775145
1.014734427110 0.659892982600
1.017876019763 0.662959106919
1.021017612417 0.666058708103
1.024159205070 0.669192360010
1.027300797724 0.672360650806
1.030442390377 0.675564183430
1.033583983031 0.678803576075
1.036725575685 0.682079462699
1.039867168338 0.685392493543
1.043008760992 0.688743335680
1.046150353645 0.692132673578
1.049291946299 0.695561209696
1.052433538953 0.699029665096
1.055575131606 0.702538780082
1.058716724260 0.706089314870
1.061858316913 0.709682050279
1.064999909567 0.713317788459
1.068141502221 0.716997353646
1.071283094874 0.720721592944
1.074424687528 0.724491377155
1.077566280181 0.728307601627
1.080707872835 0.732171187153
1.083849465488 0.736083080906
1.086991058142 0.740044257411
1.090132650796 0.744055719562
1.093274243449 0.748118499692
1.096415836103 0.752233660679
1.099557428756 0.756402297114
1.102699021410 0.760625536513
1.105840614064 0.764904540592
1.108982206717 0.769240506598
1.112123799371 0.773634668705
1.115265392024 0.778088299469
1.118406984678 0.782602711364
1.121548577332 0.787179258378
1.124690169985 0.791819337699
1.127831762639 0.796524391471
1.130973355292 0.801295908648
1.134114947946 0.806135426929
1.137256540600 0.811044534796
1.140398133253 0.816024873651
1.143539725907 0.821078140063
1.146681318560 0.826206088129
1.149822911214 0.831410531953
1.152964503867 0.836693348259
1.156106096521 0.842056479137
1.159247689175 0.847501934932
1.162389281828 0.853031797290
1.165530874482 0.858648222366
1.168672467135 0.864353444198
1.171814059789 0.870149778276
1.174955652443 0.876039625300
1.178097245096 0.882025475143
1.181238837750 0.888109911041
1.184380430403 0.894295614016
1.187522023057 0.900585367548
1.190663615711 0.906982062517
1.193805208364 0.913488702428
1.196946801018 0.920108408943
1.200088393671 0.926844427733
1.203229986325 0.933700134683
1.206371578978 0.940679042462
1.209513171632 0.947784807494
1.212654764286 0.955021237351
1.215796356939 0.962392298600
1.218937949593 0.969902125141
1.222079542246 0.977555027060
1.225221134900 0.985355500049
1.228362727554 0.993308235423
1.230959417341 1.000000000000
1.231504320207 1.000000000000
1.234645912861 1.000000000000
1.237787505514 1.000000000000
1.240929098168 1.000000000000
1.244070690822 1.000000000000
1.247212283475 1.000000000000
1.250353876129 1.000000000000
1.253495468782 1.000000000000
1.256637061436 1.000000000000
1.259778654090 1.000000000000
1.262920246743 1.000000000000
1.266061839397 1.000000000000
1.269203432050 1.000000000000
1.272345024704 1.000000000000
1.275486617357 1.000000000000
1.278628210011 1.000000000000
1.281769802665 1.000000000000
1.284911395318 1.000000000000
1.288052987972 1.000000000000
1.291194580625 1.000000000000
1.294336173279 1.000000000000
1.297477765933 1.000000000000
1.300619358586 1.000000000000
1.303760951240 1.000000000000
1.306902543893 1.000000000000
1.310044136547 1.000000000000
1.313185729201 1.000000000000
1.316327321854 1.000000000000
1.319468914508 1.000000000000
1.322610507161 1.000000000000
1.325752099815 1.000000000000
1.328893692468 1.000000000000
1.332035285122 1.000000000000
1.335176877776 1.000000000000
1.338318470429 1.000000000000
1.341460063083 1.000000000000
1.344601655736 1.000000000000
1.347743248390 1.000000000000
1.350884841044 1.000000000000
1.354026433697 1.000000000000
1.357168026351 1.000000000000
1.360309619004 1.000000000000
1.363451211658 1.000000000000
1.366592804312 1.000000000000
1.369734396965 1.000000000000
1.372875989619 1.000000000000
1.376017582272 1.000000000000
1.379159174926 1.000000000000
1.382300767580 1.000000000000
1.385442360233 1.000000000000
1.388583952887 1.000000000000
1.391725545540 1.000000000000
1.394867138194 1.000000000000
1.398008730847 1.000000000000
1.401150323501 1.000000000000
1.404291916155 1.000000000000
1.407433508808 1.000000000000
1.410575101462 1.000000000000
1.413716694115 1.000000000000
1.416858286769 1.000000000000
1.419999879423 1.000000000000
1.423141472076 1.000000000000
1.426283064730 1.000000000000
1.429424657383 1.000000000000
1.432566250037 1.000000000000
1.435707842691 1.000000000000
1.438849435344 1.000000000000
1.441991027998 1.000000000000
1.445132620651 1.000000000000
1.448274213305 1.000000000000
1.451415805958 1.000000000000
1.454557398612 1.000000000000
1.457698991266 1.000000000000
1.460840583919 1.000000000000
1.463982176573 1.000000000000
1.467123769226 1.000000000000
1.470265361880 1.000000000000
1.473406954534 1.000000000000
1.476548547187 1.000000000000
1.479690139841 1.000000000000
1.482831732494 1.000000000000
1.485973325148 1.000000000000
1.489114917802 1.000000000000
1.492256510455 1.000000000000
1.495398103109 1.000000000000
1.498539695762 1.000000000000
1.501681288416 1.000000000000
1.504822881070 1.000000000000
1.507964473723 1.000000000000
1.511106066377 1.000000000000
1.514247659030 1.000000000000
1.517389251684 1.000000000000
1.520530844337 1.000000000000
1.523672436991 1.000000000000
1.526814029645 1.000000000000
1.529955622298 1.000000000000
1.533097214952 1.000000000000
1.536238807605 1.000000000000
1.539380400259 1.000000000000
1.542521992913 1.000000000000
1.545663585566 1.000000000000
1.548805178220 1.000000000000
1.551946770873 1.000000000000
1.555088363527 1.000000000000
1.558229956181 1.000000000000
1.561371548834 1.000000000000
1.564513141488 1.000000000000
1.567654734141 1.000000000000
1.570796326795 1.000000000000


==> figures/canonical-gain-n3.dat <==
alpha lambda
0.000000000000 0.000000000000
0.003141592654 0.002560178011
0.006283185307 0.005110565080
0.009424777961 0.007651239163
0.012566370614 0.010182277455
0.015707963268 0.012703756398
0.018849555922 0.015215751691
0.021991148575 0.017718338298
0.025132741229 0.020211590454
0.028274333882 0.022695581676
0.031415926536 0.025170384773
0.034557519189 0.027636071847
0.037699111843 0.030092714309
0.040840704497 0.032540382882
0.043982297150 0.034979147609
0.047123889804 0.037409077863
0.050265482457 0.039830242354
0.053407075111 0.042242709132
0.056548667765 0.044646545601
0.059690260418 0.047041818522
0.062831853072 0.049428594020
0.065973445725 0.051806937593
0.069115038379 0.054176914119
0.072256631033 0.056538587859
0.075398223686 0.058892022469
0.078539816340 0.061237281003
0.081681408993 0.063574425920
0.084823001647 0.065903519091
0.087964594301 0.068224621807
0.091106186954 0.070537794782
0.094247779608 0.072843098161
0.097389372261 0.075140591526
0.100530964915 0.077430333901
0.103672557568 0.079712383760
0.106814150222 0.081986799031
0.109955742876 0.084253637102
0.113097335529 0.086512954826
0.116238928183 0.088764808529
0.119380520836 0.091009254015
0.122522113490 0.093246346567
0.125663706144 0.095476140959
0.128805298797 0.097698691456
0.131946891451 0.099914051823
0.135088484104 0.102122275327
0.138230076758 0.104323414745
0.141371669412 0.106517522365
0.144513262065 0.108704649997
0.147654854719 0.110884848972
0.150796447372 0.113058170148
0.153938040026 0.115224663919
0.157079632679 0.117384380214
0.160221225333 0.119537368504
0.163362817987 0.121683677809
0.166504410640 0.123823356697
0.169646003294 0.125956453295
0.172787595947 0.128083015285
0.175929188601 0.130203089918
0.179070781255 0.132316724011
0.182212373908 0.134423963953
0.185353966562 0.136524855710
0.188495559215 0.138619444831
0.191637151869 0.140707776445
0.194778744523 0.142789895275
0.197920337176 0.144865845632
0.201061929830 0.146935671425
0.204203522483 0.148999416164
0.207345115137 0.151057122963
0.210486707791 0.153108834540
0.213628300444 0.155154593229
0.216769893098 0.157194440974
0.219911485751 0.159228419342
0.223053078405 0.161256569518
0.226194671058 0.163278932313
0.229336263712 0.165295548167
0.232477856366 0.167306457152
0.235619449019 0.169311698975
0.238761041673 0.171311312979
0.241902634326 0.173305338152
0.245044226980 0.175293813124
0.248185819634 0.177276776175
0.251327412287 0.179254265233
0.254469004941 0.181226317883
0.257610597594 0.183192971363
0.260752190248 0.185154262574
0.263893782902 0.187110228077
0.267035375555 0.189060904100
0.270176968209 0.191006326539
0.273318560862 0.192946530960
0.276460153516 0.194881552603
0.279601746169 0.196811426384
0.282743338823 0.198736186899
0.285884931477 0.200655868424
0.289026524130 0.202570504921
0.292168116784 0.204480130036
0.295309709437 0.206384777106
0.298451302091 0.208284479158
0.301592894745 0.210179268914
0.304734487398 0.212069178793
0.307876080052 0.213954240910
0.311017672705 0.215834487084
0.314159265359 0.217709948834
0.317300858013 0.219580657385
0.320442450666 0.221446643673
0.323584043320 0.223307938339
0.326725635973 0.225164571738
0.329867228627 0.227016573938
0.333008821281 0.228863974725
0.336150413934 0.230706803601
0.339292006588 0.232545089788
0.342433599241 0.234378862230
0.345575191895 0.236208149596
0.348716784548 0.238032980279
0.351858377202 0.239853382400
0.354999969856 0.241669383810
0.358141562509 0.243481012092
0.361283155163 0.245288294559
0.364424747816 0.247091258260
0.367566340470 0.248889929983
0.370707933124 0.250684336249
0.373849525777 0.252474503324
0.376991118431 0.254260457211
0.380132711084 0.256042223658
0.383274303738 0.257819828158
0.386415896392 0.259593295947
0.389557489045 0.261362652012
0.392699081699 0.263127921087
0.395840674352 0.264889127656
0.398982267006 0.266646295956
0.402123859659 0.268399449978
0.405265452313 0.270148613464
0.408407044967 0.271893809915
0.411548637620 0.273635062588
0.414690230274 0.275372394500
0.417831822927 0.277105828424
0.420973415581 0.278835386899
0.424115008235 0.280561092223
0.427256600888 0.282282966456
0.430398193542 0.284001031427
0.433539786195 0.285715308726
0.436681378849 0.287425819712
0.439822971503 0.289132585512
0.442964564156 0.290835627021
0.446106156810 0.292534964904
0.449247749463 0.294230619597
0.452389342117 0.295922611308
0.455530934771 0.297610960019
0.458672527424 0.299295685482
0.461814120078 0.300976807227
0.464955712731 0.302654344559
0.468097305385 0.304328316559
0.471238898038 0.305998742084
0.474380490692 0.307665639771
0.477522083346 0.309329028035
0.480663675999 0.310988925071
0.483805268653 0.312645348853
0.486946861306 0.314298317138
0.490088453960 0.315947847463
0.493230046614 0.317593957148
0.496371639267 0.319236663296
0.499513231921 0.320875982796
0.502654824574 0.322511932317
0.505796417228 0.324144528317
0.508938009882 0.325773787036
0.512079602535 0.327399724503
0.515221195189 0.329022356533
0.518362787842 0.330641698725
0.521504380496 0.332257766471
0.524645973149 0.333870574945
0.527787565803 0.335480139115
0.530929158457 0.337086473734
0.534070751110 0.338689593345
0.537212343764 0.340289512283
0.540353936417 0.341886244670
0.543495529071 0.343479804421
0.546637121725 0.345070205238
0.549778714378 0.346657460618
0.552920307032 0.348241583847
0.556061899685 0.349822588003
0.559203492339 0.351400485955
0.562345084993 0.352975290366
0.565486677646 0.354547013690
0.568628270300 0.356115668171
0.571769862953 0.357681265850
0.574911455607 0.359243818557
0.578053048261 0.360803337916
0.581194640914 0.362359835345
0.584336233568 0.363913322052
0.587477826221 0.365463809042
0.590619418875 0.367011307109
0.593761011528 0.368555826843
0.596902604182 0.370097378625
0.600044196836 0.371635972631
0.603185789489 0.373171618829
0.606327382143 0.374704326980
0.609468974796 0.376234106637
0.612610567450 0.377760967148
0.615752160104 0.379284917653
0.618893752757 0.380805967082
0.622035345411 0.382324124161
0.625176938064 0.383839397407
0.628318530718 0.385351795129
0.631460123372 0.386861325427
0.634601716025 0.388367996195
0.637743308679 0.389871815116
0.640884901332 0.391372789666
0.644026493986 0.392870927112
0.647168086639 0.394366234511
0.650309679293 0.395858718710
0.653451271947 0.397348386347
0.656592864600 0.398835243849
0.659734457254 0.400319297433
0.662876049907 0.401800553106
0.666017642561 0.403279016662
0.669159235215 0.404754693683
0.672300827868 0.406227589542
0.675442420522 0.407697709395
0.678584013175 0.409165058189
0.681725605829 0.410629640655
0.684867198483 0.412091461311
0.688008791136 0.413550524460
0.691150383790 0.415006834192
0.694291976443 0.416460394379
0.697433569097 0.417911208679
0.700575161751 0.419359280532
0.703716754404 0.420804613162
0.706858347058 0.422247209575
0.709999939711 0.423687072558
0.713141532365 0.425124204680
0.716283125018 0.426558608291
0.719424717672 0.427990285519
0.722566310326 0.429419238274
0.725707902979 0.430845468241
0.728849495633 0.432268976886
0.731991088286 0.433689765451
0.735132680940 0.435107834954
0.738274273594 0.436523186189
0.741415866247 0.437935819726
0.744557458901 0.439345735908
0.747699051554 0.440752934853
0.750840644208 0.442157416450
0.753982236862 0.443559180361
0.757123829515 0.444958226020
0.760265422169 0.446354552630
0.763407014822 0.447748159164
0.766548607476 0.449139044364
0.769690200129 0.450527206740
0.772831792783 0.451912644569
0.775973385437 0.453295355894
0.779114978090 0.454675338524
0.782256570744 0.456052590033
0.785398163397 0.457427107756
0.788539756051 0.458798888795
0.791681348705 0.460167930010
0.794822941358 0.461534228023
0.797964534012 0.462897779218
0.801106126665 0.464258579737
0.804247719319 0.465616625478
0.807389311973 0.466971912100
0.810530904626 0.468324435015
0.813672497280 0.469674189393
0.816814089933 0.471021170157
0.819955682587 0.472365371985
0.823097275241 0.473706789305
0.826238867894 0.475045416298
0.829380460548 0.476381246896
0.832522053201 0.477714274781
0.835663645855 0.479044493382
0.838805238508 0.480371895877
0.841946831162 0.481696475189
0.845088423816 0.483018223990
0.848230016469 0.484337134694
0.851371609123 0.485653199459
0.854513201776 0.486966410187
0.857654794430 0.488276758520
0.860796387084 0.489584235843
0.863937979737 0.490888833279
0.867079572391 0.492190541691
0.870221165044 0.493489351679
0.873362757698 0.494785253582
0.876504350352 0.496078237471
0.879645943005 0.497368293155
0.882787535659 0.498655410178
0.885929128312 0.499939577813
0.889070720966 0.501227980766
0.892212313620 0.502529361385
0.895353906273 0.503843912750
0.898495498927 0.505171813550
0.901637091580 0.506513245666
0.904778684234 0.507868394254
0.907920276887 0.509237447817
0.911061869541 0.510620598282
0.914203462195 0.512018041088
0.917345054848 0.513429975262
0.920486647502 0.514856603511
0.923628240155 0.516298132308
0.926769832809 0.517754771986
0.929911425463 0.519226736828
0.933053018116 0.520714245171
0.936194610770 0.522217519499
0.939336203423 0.523736786551
0.942477796077 0.525272277430
0.945619388731 0.526824227705
0.948760981384 0.528392877534
0.951902574038 0.529978471774
0.955044166691 0.531581260109
0.958185759345 0.533201497168
0.961327351998 0.534839442660
0.964468944652 0.536495361504
0.967610537306 0.538169523969
0.970752129959 0.539862205813
0.973893722613 0.541573688437
0.977035315266 0.543304259030
0.980176907920 0.545054210731
0.983318500574 0.546823842790
0.986460093227 0.548613460739
0.989601685881 0.550423376563
0.992743278534 0.552253908881
0.995884871188 0.554105383136
0.999026463842 0.555978131786
1.002168056495 0.557872494503
1.005309649149 0.559788818385
1.008451241802 0.561727458166
1.011592834456 0.563688776443
1.014734427110 0.565673143904
1.017876019763 0.567680939572
1.021017612417 0.569712551047
1.024159205070 0.571768374770
1.027300797724 0.573848816287
1.030442390377 0.575954290529
1.033583983031 0.578085222098
1.036725575685 0.580242045569
1.039867168338 0.582425205797
1.043008760992 0.584635158247
1.046150353645 0.586872369322
1.049291946299 0.589137316718
1.052433538953 0.591430489785
1.055575131606 0.593752389904
1.058716724260 0.596103530882
1.061858316913 0.598484439358
1.064999909567 0.600895655231
1.068141502221 0.603337732104
1.071283094874 0.605811237742
1.074424687528 0.608316754559
1.077566280181 0.610854880111
1.080707872835 0.613426227629
1.083849465488 0.616031426555
1.086991058142 0.618671123117
1.090132650796 0.621345980919
1.093274243449 0.624056681561
1.096415836103 0.626803925286
1.099557428756 0.629588431657
1.102699021410 0.632410940259
1.105840614064 0.635272211441
1.108982206717 0.638173027084
1.112123799371 0.641114191410
1.115265392024 0.644096531824
1.118406984678 0.647120899796
1.121548577332 0.650188171790
1.124690169985 0.653299250228
1.127831762639 0.656455064505
1.130973355292 0.659656572056
1.134114947946 0.662904759465
1.137256540600 0.666200643638
1.140398133253 0.669545273029
1.143539725907 0.672939728926
1.146681318560 0.676385126805
1.149822911214 0.679882617749
1.152964503867 0.683433389938
1.156106096521 0.687038670224
1.159247689175 0.690699725774
1.162389281828 0.694417865809
1.165530874482 0.698194443432
1.168672467135 0.702030857552
1.171814059789 0.705928554909
1.174955652443 0.709889032210
1.178097245096 0.713913838386
1.181238837750 0.718004576963
1.184380430403 0.722162908574
1.187522023057 0.726390553602
1.190663615711 0.730689294983
1.193805208364 0.735060981157
1.196946801018 0.739507529197
1.200088393671 0.744030928115
1.203229986325 0.748633242363
1.206371578978 0.753316615535
1.209513171632 0.758083274302
1.212654764286 0.762935532569
1.215796356939 0.767875795895
1.218937949593 0.772906566174
1.222079542246 0.778030446618
1.225221134900 0.783250147039
1.228362727554 0.788568489470
1.231504320207 0.793988414147
1.234645912861 0.799512985865
1.237787505514 0.805145400760
1.240929098168 0.810888993524
1.244070690822 0.816747245109
1.247212283475 0.822723790941
1.250353876129 0.828822429688
1.253495468782 0.835047132632
1.256637061436 0.841402053687
1.259778654090 0.847891540118
1.262920246743 0.854520144015
1.266061839397 0.861292634583
1.269203432050 0.868214011327
1.272345024704 0.875289518194
1.275486617357 0.882524658755
1.278628210011 0.889925212526
1.281769802665 0.897497252522
1.284911395318 0.905247164138
1.288052987972 0.913181665509
1.291194580625 0.921307829442
1.294336173279 0.929633107096
1.297477765933 0.938165353547
1.300619358586 0.946912855437
1.303760951240 0.955884360875
1.306902543893 0.965089111834
1.310044136547 0.974536879266
1.313185729201 0.984238001209
1.316327321854 0.994203424184
1.318116071653 1.000000000000
1.319468914508 1.000000000000
1.322610507161 1.000000000000
1.325752099815 1.000000000000
1.328893692468 1.000000000000
1.332035285122 1.000000000000
1.335176877776 1.000000000000
1.338318470429 1.000000000000
1.341460063083 1.000000000000
1.344601655736 1.000000000000
1.347743248390 1.000000000000
1.350884841044 1.000000000000
1.354026433697 1.000000000000
1.357168026351 1.000000000000
1.360309619004 1.000000000000
1.363451211658 1.000000000000
1.366592804312 1.000000000000
1.369734396965 1.000000000000
1.372875989619 1.000000000000
1.376017582272 1.000000000000
1.379159174926 1.000000000000
1.382300767580 1.000000000000
1.385442360233 1.000000000000
1.388583952887 1.000000000000
1.391725545540 1.000000000000
1.394867138194 1.000000000000
1.398008730847 1.000000000000
1.401150323501 1.000000000000
1.404291916155 1.000000000000
1.407433508808 1.000000000000
1.410575101462 1.000000000000
1.413716694115 1.000000000000
1.416858286769 1.000000000000
1.419999879423 1.000000000000
1.423141472076 1.000000000000
1.426283064730 1.000000000000
1.429424657383 1.000000000000
1.432566250037 1.000000000000
1.435707842691 1.000000000000
1.438849435344 1.000000000000
1.441991027998 1.000000000000
1.445132620651 1.000000000000
1.448274213305 1.000000000000
1.451415805958 1.000000000000
1.454557398612 1.000000000000
1.457698991266 1.000000000000
1.460840583919 1.000000000000
1.463982176573 1.000000000000
1.467123769226 1.000000000000
1.470265361880 1.000000000000
1.473406954534 1.000000000000
1.476548547187 1.000000000000
1.479690139841 1.000000000000
1.482831732494 1.000000000000
1.485973325148 1.000000000000
1.489114917802 1.000000000000
1.492256510455 1.000000000000
1.495398103109 1.000000000000
1.498539695762 1.000000000000
1.501681288416 1.000000000000
1.504822881070 1.000000000000
1.507964473723 1.000000000000
1.511106066377 1.000000000000
1.514247659030 1.000000000000
1.517389251684 1.000000000000
1.520530844337 1.000000000000
1.523672436991 1.000000000000
1.526814029645 1.000000000000
1.529955622298 1.000000000000
1.533097214952 1.000000000000
1.536238807605 1.000000000000
1.539380400259 1.000000000000
1.542521992913 1.000000000000
1.545663585566 1.000000000000
1.548805178220 1.000000000000
1.551946770873 1.000000000000
1.555088363527 1.000000000000
1.558229956181 1.000000000000
1.561371548834 1.000000000000
1.564513141488 1.000000000000
1.567654734141 1.000000000000
1.570796326795 1.000000000000

